Bayesian recalibration of Planck galaxy cluster scaling relations including relativistic Sunyaev-Zel'dovich corrections

We investigate the impact of relativistic SZ corrections on Planck measurements of massive galaxy clusters, finding that they have a significant impact at the $\approx$5 -- 15% and up to $\approx 3\sigma$ level. We investigate the possibility of constraining temperature directly from these SZ measurements but find that only weak constraints are possible for the most significant detections; for most clusters, an external temperature measurement is required to correctly measure integrated Compton-$y$. We also investigate the impact of profile shape assumptions and find that these have a small but non-negligible impact on measured Compton-$y$, at the $\approx$5% level. Informed by the results of these investigations, we recalibrate the Planck SZ observable-mass scaling relation, using the updated NPIPE data release and a larger sample of X-ray mass estimates. Along with the expected change in the high-mass end of the scaling relation, which does not impact Planck mass estimation, we also find hints of a low-mass deviation but this requires better understanding of the selection function in order to confirm.

==> Y500_tSZ_rSZ_full.txt <==
# $Y_{500}$ constraints from fitting \emph{Planck} data using X-ray priors on $M_{X,500}$ from L20 as a prior constraint on $\theta_{500}$ and varying the profile shape parameters.  z is redshift; MX500 and dMX500 (measured in $10^{14} M_\odot$) are the L20 mass measurement and errorbar (the average of the upper and lower limits); kTexc (in keV) is the L20 core-excised X-ray temperature measurement.  The DA2Y500 measurements and corresponding errorbars (all measured in $10^{-5} \mathrm{Mpc}^2$) are, from left to right: tSZ measurement; rSZ with $M_{200}-T_{y,200}$ temperature prior; rSZ with X-ray temperature prior centred on $k T_{\mathrm{exc}}$.
# PSZ2                z       MX500      dMX500       kTexc   DAY500tSZ dDA2Y500tSZ   DA2Y500MT  dDA2Y500MT   DA2Y500TX  dDA2Y500TX
G000.40-41.86     0.165        5.01        0.52        5.82        4.24        0.55        4.53        0.62        4.61        0.61
G002.77-56.16     0.141        4.96        0.35        5.39        3.49        0.44        3.83        0.49        3.82        0.46
G003.93-59.41     0.151        6.94        0.19        6.46        8.81        0.59        9.69        0.65        9.79        0.67
G006.68-35.55     0.089        2.42        0.04        4.62        2.85        0.24        2.98        0.26        3.01        0.26
G008.47-56.34     0.149        3.61        0.08        4.91        3.37        0.42        3.50        0.42        3.55        0.44
G008.94-81.22     0.307       10.39        0.23        8.43       17.23        1.11       19.51        1.38       19.61        1.34
G021.10+33.24     0.151        6.88        0.19        8.77        9.96        0.72       10.92        0.80       11.33        0.87
G039.85-39.96     0.176        3.77        0.32        5.82        5.88        0.62        6.26        0.68        6.39        0.66
G042.81+56.61     0.072        4.65        0.14        4.79        3.68        0.25        3.96        0.28        3.95        0.29
G046.10+27.18     0.389        6.26        0.54        5.65       10.90        1.60       11.83        1.71       11.83        1.76
G046.47-49.44     0.085        6.05        0.27        5.21        4.38        0.31        4.75        0.35        4.76        0.35
G049.22+30.87     0.164        5.86        0.16        6.28        6.25        0.54        6.78        0.60        6.90        0.60
G049.32+44.37     0.097        3.84        0.42        4.80        3.18        0.34        3.37        0.37        3.44        0.38
G049.69-49.46     0.098        4.81        0.20        4.81        3.05        0.32        3.26        0.36        3.27        0.35
G053.53+59.52     0.113        5.87        0.17        6.31        5.95        0.38        6.46        0.45        6.56        0.45
G055.59+31.85     0.224        6.54        0.16        7.30       10.78        0.80       11.73        0.85       11.98        0.90
G055.95-34.89     0.124        5.41        0.41        5.50        4.43        0.43        4.78        0.48        4.80        0.47
G056.77+36.32     0.095        3.98        0.08        4.83        3.82        0.29        4.10        0.31        4.15        0.32
G056.93-55.08     0.447        9.62        0.25        7.58       15.64        1.96       17.31        2.21       17.17        2.09
G057.25-45.34     0.397       13.17        0.65        9.99       21.25        1.71       24.14        1.97       24.25        2.01
G062.44-46.43     0.091        3.26        0.27        4.28        2.28        0.28        2.44        0.32        2.48        0.31
G067.17+67.46     0.171        8.11        0.17        7.65        9.64        0.61       10.49        0.73       10.64        0.72
G071.63+29.78     0.157        4.24        0.68        4.93        3.15        0.44        3.43        0.50        3.43        0.48
G072.62+41.46     0.228       10.71        0.41        8.91       21.64        0.97       24.35        1.24       24.75        1.22
G073.97-27.82     0.233       11.41        0.42       10.67       17.13        1.09       19.45        1.32       19.97        1.33
G080.41-33.24     0.107        3.66        0.07        4.82        2.52        0.31        2.69        0.32        2.68        0.34
G081.00-50.93     0.300        6.62        0.28        6.92        8.02        1.11        8.71        1.17        8.86        1.22
G083.29-31.03     0.412        7.68        0.42        7.02       11.22        1.71       12.66        1.76       12.71        1.83
G085.98+26.69     0.179        3.31        0.62        4.51        2.58        0.40        2.75        0.46        2.80        0.43
G092.71+73.46     0.228        6.18        0.30        7.09       10.24        0.78       11.00        0.84       11.27        0.90
G093.92+34.92     0.081        4.68        0.60        5.31        5.78        0.39        6.23        0.48        6.30        0.45
G096.88+24.18     0.300        5.47        1.90        4.99        5.07        0.70        5.59        0.85        5.52        0.80
G097.72+38.12     0.171        4.21        0.21        6.07        6.85        0.43        7.43        0.49        7.61        0.50
G098.97+24.86     0.093        3.25        0.25        4.94        1.34        0.19        1.43        0.21        1.45        0.22
G106.87-83.23     0.292        5.18        0.32        6.53       11.06        1.11       11.86        1.17       12.05        1.18
G107.10+65.32     0.292        7.26        0.71        6.78        9.93        1.08       10.91        1.17       11.05        1.17
G113.81+44.35     0.225        3.87        0.27        5.43        4.27        0.45        4.57        0.49        4.68        0.49
G124.20-36.48     0.197        5.81        0.59        5.81        9.57        0.90       10.36        1.00       10.36        1.02
G125.71+53.86     0.302        6.78        0.67        6.99        8.42        0.85        9.34        0.98        9.45        0.98
G139.18+56.37     0.322        7.42        3.68        6.32       10.49        1.13       11.70        1.43       11.60        1.39
G149.75+34.68     0.182        7.12        0.67        7.15       12.88        0.81       14.11        0.95       14.30        0.96
G157.43+30.34     0.450        6.23        0.47        7.06       14.48        1.80       16.21        2.06       16.38        2.08
G159.91-73.50     0.206        6.73        0.67        5.82       10.46        0.84       11.44        0.92       11.38        1.00
G166.09+43.38     0.217        6.86        0.44        6.30        8.71        0.77        9.56        0.85        9.61        0.88
G180.25+21.03     0.546       12.58        0.60        9.96       24.65        2.63       27.62        3.07       27.80        3.14
G182.59+55.83     0.206        4.77        0.21        5.54        5.84        0.68        6.27        0.75        6.30        0.74
G186.37+37.26     0.282        9.28        1.04        7.38       18.53        1.41       20.51        1.72       20.51        1.66
G195.60+44.06     0.295        5.82        0.60        5.26        6.38        1.05        6.91        1.17        6.81        1.17
G195.75-24.32     0.203        6.67        0.27        6.84        9.43        0.90       10.37        1.02       10.47        1.01
G218.81+35.51     0.175        3.86        0.43        4.17        4.44        0.60        4.72        0.63        4.75        0.64
G225.93-19.99     0.460       11.07        3.86        7.46       19.03        2.91       21.47        3.59       21.25        3.45
G226.16-21.95     0.099        4.61        0.28        4.65        3.44        0.38        3.67        0.43        3.69        0.41
G226.18+76.79     0.143        6.28        0.10        6.89        6.73        0.55        7.28        0.61        7.44        0.62
G228.16+75.20     0.545        7.94        0.78        9.20       16.00        2.50       17.42        2.71       18.03        2.75
G229.23-17.23     0.171        5.26        1.52        5.65        5.34        0.69        5.83        0.78        5.90        0.76
G229.93+15.30     0.070        7.01        0.26        6.79        5.02        0.28        5.52        0.34        5.64        0.33
G236.92-26.65     0.148        5.91        0.33        5.57        4.55        0.44        4.93        0.46        4.95        0.47
G241.76-30.88     0.271        5.80        0.38        6.75        8.39        0.86        9.14        0.97        9.34        0.96
G241.79-24.01     0.139        3.29        0.06        4.93        4.92        0.34        5.21        0.36        5.30        0.38
G241.98+14.87     0.169        4.13        0.51        6.23        6.59        0.63        7.09        0.74        7.25        0.74
G244.37-32.15     0.284        6.94        0.52        7.25       10.03        0.90       10.99        1.03       11.22        0.99
G244.71+32.50     0.153        3.70        0.25        5.01        4.05        0.46        4.38        0.50        4.40        0.50
G247.19-23.31     0.152        3.17        0.45        4.65        3.06        0.39        3.28        0.41        3.30        0.42
G249.91-39.86     0.165        2.86        0.48        3.91        2.69        0.40        2.82        0.43        2.84        0.42
G250.89-36.24     0.200        5.36        0.43        5.97        5.50        0.55        6.00        0.61        6.07        0.62
G252.99-56.09     0.075        3.58        0.04        4.37        1.83        0.19        1.95        0.21        1.96        0.22
G253.48-33.72     0.191        4.52        0.46        5.76        3.52        0.47        3.82        0.49        3.89        0.49
G256.53-65.70     0.220        5.42        0.82        5.73        5.57        0.75        6.01        0.84        6.06        0.83
G257.32-22.19     0.203        3.19        0.70        1.40        4.67        0.59        5.03        0.65        4.93        0.62
G259.98-63.43     0.284        7.15        0.73        6.76       10.18        1.02       11.01        1.14       11.04        1.07
G262.27-35.38     0.295        6.59        0.80        7.86       11.59        0.95       12.69        1.13       12.95        1.11
G262.73-40.92     0.420        9.16        1.85       10.08       12.24        1.44       13.46        1.57       13.87        1.64
G263.14-23.41     0.227        7.07        0.32        7.43        8.29        0.58        9.14        0.64        9.30        0.66
G263.68-22.55     0.164        8.59        0.55        7.22       11.99        0.49       13.18        0.66       13.28        0.63
G266.04-21.25     0.296       12.56        0.34       10.66       29.08        0.98       33.97        1.40       34.64        1.38
G269.31-49.87     0.085        2.65        0.32        4.93        2.08        0.22        2.20        0.24        2.26        0.25
G271.18-30.95     0.370        8.38        0.60        8.80       11.13        1.01       12.29        1.12       12.56        1.16
G271.53-56.57     0.300        8.07        1.81        7.02        9.63        1.05       10.56        1.17       10.62        1.15
G272.08-40.16     0.059        6.11        0.08        6.10        8.50        0.34        9.20        0.43        9.29        0.43
G277.76-51.74     0.440        8.96        0.66        7.74       15.42        1.57       16.95        1.78       16.96        1.73
G278.58+39.16     0.307        9.37        0.84        7.98       13.78        1.35       15.27        1.59       15.32        1.51
G280.17+47.83     0.156        6.53        1.40        6.94        6.52        0.71        7.11        0.82        7.21        0.82
G284.41+52.45     0.441       10.63        0.52        9.83       16.80        2.11       18.53        2.24       18.82        2.32
G286.62-31.24     0.210        5.52        0.35        5.87        5.66        0.66        6.20        0.72        6.21        0.73
G286.98+32.90     0.390       12.20        0.73       10.47       26.88        2.01       30.62        2.47       31.16        2.42
G288.63-37.66     0.127        4.00        0.59        2.38        6.57        0.52        7.04        0.60        6.93        0.55
G294.68-37.01     0.274        7.20        0.49        7.80        8.58        0.77        9.52        0.89        9.74        0.89
G304.65-31.66     0.193        4.16        0.95        5.22        3.54        0.64        3.81        0.72        3.80        0.69
G304.84-41.40     0.410        8.28        0.62        8.73       12.45        1.24       13.65        1.33       13.89        1.37
G306.66+61.06     0.085        3.93        0.22        4.78        3.70        0.32        3.93        0.34        3.97        0.36
G306.77+58.61     0.085        4.60        0.21        5.58        4.94        0.38        5.37        0.42        5.43        0.40
G313.33+61.13     0.183        7.87        0.10        8.26       13.50        0.85       14.80        0.98       15.18        0.99
G313.88-17.11     0.153        8.24        0.24        8.15       11.38        0.73       12.55        0.86       12.80        0.88
G321.98-47.96     0.094        3.95        0.26        4.43        3.16        0.27        3.41        0.29        3.40        0.30
G324.54-44.97     0.095        3.09        0.30        4.16        2.18        0.24        2.33        0.27        2.36        0.26
G332.23-46.37     0.098        5.09        0.12        5.95        6.02        0.35        6.51        0.42        6.64        0.42
G332.87-19.26     0.147        6.22        0.35        5.48        6.35        0.55        6.87        0.64        6.90        0.63
G335.58-46.44     0.076        3.53        0.65        3.95        3.54        0.34        3.80        0.38        3.80        0.35
G336.60-55.43     0.097        3.78        0.61        4.48        3.32        0.32        3.58        0.37        3.58        0.35
G337.14-25.98     0.260        5.75        0.45        5.86        5.94        0.98        6.43        1.04        6.39        1.03
G342.33-34.93     0.232        6.85        0.68        6.35        7.96        0.84        8.59        0.95        8.61        0.94
G347.17-27.36     0.237        8.24        0.68        8.16        9.24        0.99       10.14        1.06       10.41        1.06
G349.46-59.95     0.347       13.59        0.67       10.60       24.04        1.42       27.58        1.74       27.99        1.73

